Example Setups of Navier-Stokes Equations with Control and Observation: Spatial Discretization and Representation via Linear-quadratic Matrix Coefficients

We provide spatial discretizations of nonlinear incompressible Navier-Stokes equations with inputs and outputs in the form of matrices ready to use in any numerical linear algebra package. We discuss the assembling of the system operators and the realization of boundary conditions and inputs and outputs. We describe the two benchmark problems - the driven cavity and the cylinder wake - and provide the corresponding data. The use of the data is illustrated by numerous example setups. The test cases are provided as plain PYTHON or OCTAVE/MATLAB script files for immediate replication.

==> pics/PLF.dat <==
x mu1 mu2 mu3 mu4 mu5 mu6 mu7 mu8 mu9
0.0 1.0 -0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.00200400801603 0.997995991984 0.00200400801603 0.00400801603206 0.00801603206413 0.0 0.0160320641283 0.0 0.0 0.0 
0.00400801603206 0.995991983968 0.00400801603206 0.00801603206413 0.0160320641283 0.0 0.0320641282565 0.0 0.0 0.0 
0.0060120240481 0.993987975952 0.0060120240481 0.0120240480962 0.0240480961924 0.0 0.0480961923848 0.0 0.0 0.0 
0.00801603206413 0.991983967936 0.00801603206413 0.0160320641283 0.0320641282565 0.0 0.064128256513 0.0 0.0 0.0 
0.0100200400802 0.98997995992 0.0100200400802 0.0200400801603 0.0400801603206 0.0 0.0801603206413 0.0 0.0 0.0 
0.0120240480962 0.987975951904 0.0120240480962 0.0240480961924 0.0480961923848 0.0 0.0961923847695 0.0 0.0 0.0 
0.0140280561122 0.985971943888 0.0140280561122 0.0280561122244 0.0561122244489 0.0 0.112224448898 0.0 0.0 0.0 
0.0160320641283 0.983967935872 0.0160320641283 0.0320641282565 0.064128256513 0.0 0.128256513026 0.0 0.0 0.0 
0.0180360721443 0.981963927856 0.0180360721443 0.0360721442886 0.0721442885772 0.0 0.144288577154 0.0 0.0 0.0 
0.0200400801603 0.97995991984 0.0200400801603 0.0400801603206 0.0801603206413 0.0 0.160320641283 0.0 0.0 0.0 
0.0220440881764 0.977955911824 0.0220440881764 0.0440881763527 0.0881763527054 0.0 0.176352705411 0.0 0.0 0.0 
0.0240480961924 0.975951903808 0.0240480961924 0.0480961923848 0.0961923847695 0.0 0.192384769539 0.0 0.0 0.0 
0.0260521042084 0.973947895792 0.0260521042084 0.0521042084168 0.104208416834 0.0 0.208416833667 0.0 0.0 0.0 
0.0280561122244 0.971943887776 0.0280561122244 0.0561122244489 0.112224448898 0.0 0.224448897796 0.0 0.0 0.0 
0.0300601202405 0.96993987976 0.0300601202405 0.060120240481 0.120240480962 0.0 0.240480961924 0.0 0.0 0.0 
0.0320641282565 0.967935871743 0.0320641282565 0.064128256513 0.128256513026 0.0 0.256513026052 0.0 0.0 0.0 
0.0340681362725 0.965931863727 0.0340681362725 0.0681362725451 0.13627254509 0.0 0.27254509018 0.0 0.0 0.0 
0.0360721442886 0.963927855711 0.0360721442886 0.0721442885772 0.144288577154 0.0 0.288577154309 0.0 0.0 0.0 
0.0380761523046 0.961923847695 0.0380761523046 0.0761523046092 0.152304609218 0.0 0.304609218437 0.0 0.0 0.0 
0.0400801603206 0.959919839679 0.0400801603206 0.0801603206413 0.160320641283 0.0 0.320641282565 0.0 0.0 0.0 
0.0420841683367 0.957915831663 0.0420841683367 0.0841683366733 0.168336673347 0.0 0.336673346693 0.0 0.0 0.0 
0.0440881763527 0.955911823647 0.0440881763527 0.0881763527054 0.176352705411 0.0 0.352705410822 0.0 0.0 0.0 
0.0460921843687 0.953907815631 0.0460921843687 0.0921843687375 0.184368737475 0.0 0.36873747495 0.0 0.0 0.0 
0.0480961923848 0.951903807615 0.0480961923848 0.0961923847695 0.192384769539 0.0 0.384769539078 0.0 0.0 0.0 
0.0501002004008 0.949899799599 0.0501002004008 0.100200400802 0.200400801603 0.0 0.400801603206 0.0 0.0 0.0 
0.0521042084168 0.947895791583 0.0521042084168 0.104208416834 0.208416833667 0.0 0.416833667335 0.0 0.0 0.0 
0.0541082164329 0.945891783567 0.0541082164329 0.108216432866 0.216432865731 0.0 0.432865731463 0.0 0.0 0.0 
0.0561122244489 0.943887775551 0.0561122244489 0.112224448898 0.224448897796 0.0 0.448897795591 0.0 0.0 0.0 
0.0581162324649 0.941883767535 0.0581162324649 0.11623246493 0.23246492986 0.0 0.464929859719 0.0 0.0 0.0 
0.060120240481 0.939879759519 0.060120240481 0.120240480962 0.240480961924 0.0 0.480961923848 0.0 0.0 0.0 
0.062124248497 0.937875751503 0.062124248497 0.124248496994 0.248496993988 0.0 0.496993987976 0.0 0.0 0.0 
0.064128256513 0.935871743487 0.064128256513 0.128256513026 0.256513026052 0.0 0.513026052104 0.0 0.0 0.0 
0.0661322645291 0.933867735471 0.0661322645291 0.132264529058 0.264529058116 0.0 0.529058116232 0.0 0.0 0.0 
0.0681362725451 0.931863727455 0.0681362725451 0.13627254509 0.27254509018 0.0 0.545090180361 0.0 0.0 0.0 
0.0701402805611 0.929859719439 0.0701402805611 0.140280561122 0.280561122244 0.0 0.561122244489 0.0 0.0 0.0 
0.0721442885772 0.927855711423 0.0721442885772 0.144288577154 0.288577154309 0.0 0.577154308617 0.0 0.0 0.0 
0.0741482965932 0.925851703407 0.0741482965932 0.148296593186 0.296593186373 0.0 0.593186372745 0.0 0.0 0.0 
0.0761523046092 0.923847695391 0.0761523046092 0.152304609218 0.304609218437 0.0 0.609218436874 0.0 0.0 0.0 
0.0781563126253 0.921843687375 0.0781563126253 0.156312625251 0.312625250501 0.0 0.625250501002 0.0 0.0 0.0 
0.0801603206413 0.919839679359 0.0801603206413 0.160320641283 0.320641282565 0.0 0.64128256513 0.0 0.0 0.0 
0.0821643286573 0.917835671343 0.0821643286573 0.164328657315 0.328657314629 0.0 0.657314629259 0.0 0.0 0.0 
0.0841683366733 0.915831663327 0.0841683366733 0.168336673347 0.336673346693 0.0 0.673346693387 0.0 0.0 0.0 
0.0861723446894 0.913827655311 0.0861723446894 0.172344689379 0.344689378758 0.0 0.689378757515 0.0 0.0 0.0 
0.0881763527054 0.911823647295 0.0881763527054 0.176352705411 0.352705410822 0.0 0.705410821643 0.0 0.0 0.0 
0.0901803607214 0.909819639279 0.0901803607214 0.180360721443 0.360721442886 0.0 0.721442885772 0.0 0.0 0.0 
0.0921843687375 0.907815631263 0.0921843687375 0.184368737475 0.36873747495 0.0 0.7374749499 0.0 0.0 0.0 
0.0941883767535 0.905811623246 0.0941883767535 0.188376753507 0.376753507014 0.0 0.753507014028 0.0 0.0 0.0 
0.0961923847695 0.90380761523 0.0961923847695 0.192384769539 0.384769539078 0.0 0.769539078156 0.0 0.0 0.0 
0.0981963927856 0.901803607214 0.0981963927856 0.196392785571 0.392785571142 0.0 0.785571142285 0.0 0.0 0.0 
0.100200400802 0.899799599198 0.100200400802 0.200400801603 0.400801603206 0.0 0.801603206413 0.0 0.0 0.0 
0.102204408818 0.897795591182 0.102204408818 0.204408817635 0.408817635271 0.0 0.817635270541 0.0 0.0 0.0 
0.104208416834 0.895791583166 0.104208416834 0.208416833667 0.416833667335 0.0 0.833667334669 0.0 0.0 0.0 
0.10621242485 0.89378757515 0.10621242485 0.212424849699 0.424849699399 0.0 0.849699398798 0.0 0.0 0.0 
0.108216432866 0.891783567134 0.108216432866 0.216432865731 0.432865731463 0.0 0.865731462926 0.0 0.0 0.0 
0.110220440882 0.889779559118 0.110220440882 0.220440881764 0.440881763527 0.0 0.881763527054 0.0 0.0 0.0 
0.112224448898 0.887775551102 0.112224448898 0.224448897796 0.448897795591 0.0 0.897795591182 0.0 0.0 0.0 
0.114228456914 0.885771543086 0.114228456914 0.228456913828 0.456913827655 0.0 0.913827655311 0.0 0.0 0.0 
0.11623246493 0.88376753507 0.11623246493 0.23246492986 0.464929859719 0.0 0.929859719439 0.0 0.0 0.0 
0.118236472946 0.881763527054 0.118236472946 0.236472945892 0.472945891784 0.0 0.945891783567 0.0 0.0 0.0 
0.120240480962 0.879759519038 0.120240480962 0.240480961924 0.480961923848 0.0 0.961923847695 0.0 0.0 0.0 
0.122244488978 0.877755511022 0.122244488978 0.244488977956 0.488977955912 0.0 0.977955911824 0.0 0.0 0.0 
0.124248496994 0.875751503006 0.124248496994 0.248496993988 0.496993987976 0.0 0.993987975952 0.0 0.0 0.0 
0.12625250501 0.87374749499 0.12625250501 0.25250501002 0.50501002004 0.0 0.98997995992 0.0 0.0 0.0 
0.128256513026 0.871743486974 0.128256513026 0.256513026052 0.513026052104 0.0 0.973947895792 0.0 0.0 0.0 
0.130260521042 0.869739478958 0.130260521042 0.260521042084 0.521042084168 0.0 0.957915831663 0.0 0.0 0.0 
0.132264529058 0.867735470942 0.132264529058 0.264529058116 0.529058116232 0.0 0.941883767535 0.0 0.0 0.0 
0.134268537074 0.865731462926 0.134268537074 0.268537074148 0.537074148297 0.0 0.925851703407 0.0 0.0 0.0 
0.13627254509 0.86372745491 0.13627254509 0.27254509018 0.545090180361 0.0 0.909819639279 0.0 0.0 0.0 
0.138276553106 0.861723446894 0.138276553106 0.276553106212 0.553106212425 0.0 0.89378757515 0.0 0.0 0.0 
0.140280561122 0.859719438878 0.140280561122 0.280561122244 0.561122244489 0.0 0.877755511022 0.0 0.0 0.0 
0.142284569138 0.857715430862 0.142284569138 0.284569138277 0.569138276553 0.0 0.861723446894 0.0 0.0 0.0 
0.144288577154 0.855711422846 0.144288577154 0.288577154309 0.577154308617 0.0 0.845691382766 0.0 0.0 0.0 
0.14629258517 0.85370741483 0.14629258517 0.292585170341 0.585170340681 0.0 0.829659318637 0.0 0.0 0.0 
0.148296593186 0.851703406814 0.148296593186 0.296593186373 0.593186372745 0.0 0.813627254509 0.0 0.0 0.0 
0.150300601202 0.849699398798 0.150300601202 0.300601202405 0.60120240481 0.0 0.797595190381 0.0 0.0 0.0 
0.152304609218 0.847695390782 0.152304609218 0.304609218437 0.609218436874 0.0 0.781563126253 0.0 0.0 0.0 
0.154308617234 0.845691382766 0.154308617234 0.308617234469 0.617234468938 0.0 0.765531062124 0.0 0.0 0.0 
0.156312625251 0.843687374749 0.156312625251 0.312625250501 0.625250501002 0.0 0.749498997996 0.0 0.0 0.0 
0.158316633267 0.841683366733 0.158316633267 0.316633266533 0.633266533066 0.0 0.733466933868 0.0 0.0 0.0 
0.160320641283 0.839679358717 0.160320641283 0.320641282565 0.64128256513 0.0 0.717434869739 0.0 0.0 0.0 
0.162324649299 0.837675350701 0.162324649299 0.324649298597 0.649298597194 0.0 0.701402805611 0.0 0.0 0.0 
0.164328657315 0.835671342685 0.164328657315 0.328657314629 0.657314629259 0.0 0.685370741483 0.0 0.0 0.0 
0.166332665331 0.833667334669 0.166332665331 0.332665330661 0.665330661323 0.0 0.669338677355 0.0 0.0 0.0 
0.168336673347 0.831663326653 0.168336673347 0.336673346693 0.673346693387 0.0 0.653306613226 0.0 0.0 0.0 
0.170340681363 0.829659318637 0.170340681363 0.340681362725 0.681362725451 0.0 0.637274549098 0.0 0.0 0.0 
0.172344689379 0.827655310621 0.172344689379 0.344689378758 0.689378757515 0.0 0.62124248497 0.0 0.0 0.0 
0.174348697395 0.825651302605 0.174348697395 0.34869739479 0.697394789579 0.0 0.605210420842 0.0 0.0 0.0 
0.176352705411 0.823647294589 0.176352705411 0.352705410822 0.705410821643 0.0 0.589178356713 0.0 0.0 0.0 
0.178356713427 0.821643286573 0.178356713427 0.356713426854 0.713426853707 0.0 0.573146292585 0.0 0.0 0.0 
0.180360721443 0.819639278557 0.180360721443 0.360721442886 0.721442885772 0.0 0.557114228457 0.0 0.0 0.0 
0.182364729459 0.817635270541 0.182364729459 0.364729458918 0.729458917836 0.0 0.541082164329 0.0 0.0 0.0 
0.184368737475 0.815631262525 0.184368737475 0.36873747495 0.7374749499 0.0 0.5250501002 0.0 0.0 0.0 
0.186372745491 0.813627254509 0.186372745491 0.372745490982 0.745490981964 0.0 0.509018036072 0.0 0.0 0.0 
0.188376753507 0.811623246493 0.188376753507 0.376753507014 0.753507014028 0.0 0.492985971944 0.0 0.0 0.0 
0.190380761523 0.809619238477 0.190380761523 0.380761523046 0.761523046092 0.0 0.476953907816 0.0 0.0 0.0 
0.192384769539 0.807615230461 0.192384769539 0.384769539078 0.769539078156 0.0 0.460921843687 0.0 0.0 0.0 
0.194388777555 0.805611222445 0.194388777555 0.38877755511 0.77755511022 0.0 0.444889779559 0.0 0.0 0.0 
0.196392785571 0.803607214429 0.196392785571 0.392785571142 0.785571142285 0.0 0.428857715431 0.0 0.0 0.0 
0.198396793587 0.801603206413 0.198396793587 0.396793587174 0.793587174349 0.0 0.412825651303 0.0 0.0 0.0 
0.200400801603 0.799599198397 0.200400801603 0.400801603206 0.801603206413 0.0 0.396793587174 0.0 0.0 0.0 
0.202404809619 0.797595190381 0.202404809619 0.404809619238 0.809619238477 0.0 0.380761523046 0.0 0.0 0.0 
0.204408817635 0.795591182365 0.204408817635 0.408817635271 0.817635270541 0.0 0.364729458918 0.0 0.0 0.0 
0.206412825651 0.793587174349 0.206412825651 0.412825651303 0.825651302605 0.0 0.34869739479 0.0 0.0 0.0 
0.208416833667 0.791583166333 0.208416833667 0.416833667335 0.833667334669 0.0 0.332665330661 0.0 0.0 0.0 
0.210420841683 0.789579158317 0.210420841683 0.420841683367 0.841683366733 0.0 0.316633266533 0.0 0.0 0.0 
0.212424849699 0.787575150301 0.212424849699 0.424849699399 0.849699398798 0.0 0.300601202405 0.0 0.0 0.0 
0.214428857715 0.785571142285 0.214428857715 0.428857715431 0.857715430862 0.0 0.284569138277 0.0 0.0 0.0 
0.216432865731 0.783567134269 0.216432865731 0.432865731463 0.865731462926 0.0 0.268537074148 0.0 0.0 0.0 
0.218436873747 0.781563126253 0.218436873747 0.436873747495 0.87374749499 0.0 0.25250501002 0.0 0.0 0.0 
0.220440881764 0.779559118236 0.220440881764 0.440881763527 0.881763527054 0.0 0.236472945892 0.0 0.0 0.0 
0.22244488978 0.77755511022 0.22244488978 0.444889779559 0.889779559118 0.0 0.220440881764 0.0 0.0 0.0 
0.224448897796 0.775551102204 0.224448897796 0.448897795591 0.897795591182 0.0 0.204408817635 0.0 0.0 0.0 
0.226452905812 0.773547094188 0.226452905812 0.452905811623 0.905811623246 0.0 0.188376753507 0.0 0.0 0.0 
0.228456913828 0.771543086172 0.228456913828 0.456913827655 0.913827655311 0.0 0.172344689379 0.0 0.0 0.0 
0.230460921844 0.769539078156 0.230460921844 0.460921843687 0.921843687375 0.0 0.156312625251 0.0 0.0 0.0 
0.23246492986 0.76753507014 0.23246492986 0.464929859719 0.929859719439 0.0 0.140280561122 0.0 0.0 0.0 
0.234468937876 0.765531062124 0.234468937876 0.468937875752 0.937875751503 0.0 0.124248496994 0.0 0.0 0.0 
0.236472945892 0.763527054108 0.236472945892 0.472945891784 0.945891783567 0.0 0.108216432866 0.0 0.0 0.0 
0.238476953908 0.761523046092 0.238476953908 0.476953907816 0.953907815631 0.0 0.0921843687375 0.0 0.0 0.0 
0.240480961924 0.759519038076 0.240480961924 0.480961923848 0.961923847695 0.0 0.0761523046092 0.0 0.0 0.0 
0.24248496994 0.75751503006 0.24248496994 0.48496993988 0.96993987976 0.0 0.060120240481 0.0 0.0 0.0 
0.244488977956 0.755511022044 0.244488977956 0.488977955912 0.977955911824 0.0 0.0440881763527 0.0 0.0 0.0 
0.246492985972 0.753507014028 0.246492985972 0.492985971944 0.985971943888 0.0 0.0280561122244 0.0 0.0 0.0 
0.248496993988 0.751503006012 0.248496993988 0.496993987976 0.993987975952 0.0 0.0120240480962 0.0 0.0 0.0 
0.250501002004 0.749498997996 0.250501002004 0.501002004008 0.997995991984 0.0 0.0 0.00400801603206 0.0 0.0 
0.25250501002 0.74749498998 0.25250501002 0.50501002004 0.98997995992 0.0 0.0 0.0200400801603 0.0 0.0 
0.254509018036 0.745490981964 0.254509018036 0.509018036072 0.981963927856 0.0 0.0 0.0360721442886 0.0 0.0 
0.256513026052 0.743486973948 0.256513026052 0.513026052104 0.973947895792 0.0 0.0 0.0521042084168 0.0 0.0 
0.258517034068 0.741482965932 0.258517034068 0.517034068136 0.965931863727 0.0 0.0 0.0681362725451 0.0 0.0 
0.260521042084 0.739478957916 0.260521042084 0.521042084168 0.957915831663 0.0 0.0 0.0841683366733 0.0 0.0 
0.2625250501 0.7374749499 0.2625250501 0.5250501002 0.949899799599 0.0 0.0 0.100200400802 0.0 0.0 
0.264529058116 0.735470941884 0.264529058116 0.529058116232 0.941883767535 0.0 0.0 0.11623246493 0.0 0.0 
0.266533066132 0.733466933868 0.266533066132 0.533066132265 0.933867735471 0.0 0.0 0.132264529058 0.0 0.0 
0.268537074148 0.731462925852 0.268537074148 0.537074148297 0.925851703407 0.0 0.0 0.148296593186 0.0 0.0 
0.270541082164 0.729458917836 0.270541082164 0.541082164329 0.917835671343 0.0 0.0 0.164328657315 0.0 0.0 
0.27254509018 0.72745490982 0.27254509018 0.545090180361 0.909819639279 0.0 0.0 0.180360721443 0.0 0.0 
0.274549098196 0.725450901804 0.274549098196 0.549098196393 0.901803607214 0.0 0.0 0.196392785571 0.0 0.0 
0.276553106212 0.723446893788 0.276553106212 0.553106212425 0.89378757515 0.0 0.0 0.212424849699 0.0 0.0 
0.278557114228 0.721442885772 0.278557114228 0.557114228457 0.885771543086 0.0 0.0 0.228456913828 0.0 0.0 
0.280561122244 0.719438877756 0.280561122244 0.561122244489 0.877755511022 0.0 0.0 0.244488977956 0.0 0.0 
0.282565130261 0.717434869739 0.282565130261 0.565130260521 0.869739478958 0.0 0.0 0.260521042084 0.0 0.0 
0.284569138277 0.715430861723 0.284569138277 0.569138276553 0.861723446894 0.0 0.0 0.276553106212 0.0 0.0 
0.286573146293 0.713426853707 0.286573146293 0.573146292585 0.85370741483 0.0 0.0 0.292585170341 0.0 0.0 
0.288577154309 0.711422845691 0.288577154309 0.577154308617 0.845691382766 0.0 0.0 0.308617234469 0.0 0.0 
0.290581162325 0.709418837675 0.290581162325 0.581162324649 0.837675350701 0.0 0.0 0.324649298597 0.0 0.0 
0.292585170341 0.707414829659 0.292585170341 0.585170340681 0.829659318637 0.0 0.0 0.340681362725 0.0 0.0 
0.294589178357 0.705410821643 0.294589178357 0.589178356713 0.821643286573 0.0 0.0 0.356713426854 0.0 0.0 
0.296593186373 0.703406813627 0.296593186373 0.593186372745 0.813627254509 0.0 0.0 0.372745490982 0.0 0.0 
0.298597194389 0.701402805611 0.298597194389 0.597194388778 0.805611222445 0.0 0.0 0.38877755511 0.0 0.0 
0.300601202405 0.699398797595 0.300601202405 0.60120240481 0.797595190381 0.0 0.0 0.404809619238 0.0 0.0 
0.302605210421 0.697394789579 0.302605210421 0.605210420842 0.789579158317 0.0 0.0 0.420841683367 0.0 0.0 
0.304609218437 0.695390781563 0.304609218437 0.609218436874 0.781563126253 0.0 0.0 0.436873747495 0.0 0.0 
0.306613226453 0.693386773547 0.306613226453 0.613226452906 0.773547094188 0.0 0.0 0.452905811623 0.0 0.0 
0.308617234469 0.691382765531 0.308617234469 0.617234468938 0.765531062124 0.0 0.0 0.468937875752 0.0 0.0 
0.310621242485 0.689378757515 0.310621242485 0.62124248497 0.75751503006 0.0 0.0 0.48496993988 0.0 0.0 
0.312625250501 0.687374749499 0.312625250501 0.625250501002 0.749498997996 0.0 0.0 0.501002004008 0.0 0.0 
0.314629258517 0.685370741483 0.314629258517 0.629258517034 0.741482965932 0.0 0.0 0.517034068136 0.0 0.0 
0.316633266533 0.683366733467 0.316633266533 0.633266533066 0.733466933868 0.0 0.0 0.533066132265 0.0 0.0 
0.318637274549 0.681362725451 0.318637274549 0.637274549098 0.725450901804 0.0 0.0 0.549098196393 0.0 0.0 
0.320641282565 0.679358717435 0.320641282565 0.64128256513 0.717434869739 0.0 0.0 0.565130260521 0.0 0.0 
0.322645290581 0.677354709419 0.322645290581 0.645290581162 0.709418837675 0.0 0.0 0.581162324649 0.0 0.0 
0.324649298597 0.675350701403 0.324649298597 0.649298597194 0.701402805611 0.0 0.0 0.597194388778 0.0 0.0 
0.326653306613 0.673346693387 0.326653306613 0.653306613226 0.693386773547 0.0 0.0 0.613226452906 0.0 0.0 
0.328657314629 0.671342685371 0.328657314629 0.657314629259 0.685370741483 0.0 0.0 0.629258517034 0.0 0.0 
0.330661322645 0.669338677355 0.330661322645 0.661322645291 0.677354709419 0.0 0.0 0.645290581162 0.0 0.0 
0.332665330661 0.667334669339 0.332665330661 0.665330661323 0.669338677355 0.0 0.0 0.661322645291 0.0 0.0 
0.334669338677 0.665330661323 0.334669338677 0.669338677355 0.661322645291 0.0 0.0 0.677354709419 0.0 0.0 
0.336673346693 0.663326653307 0.336673346693 0.673346693387 0.653306613226 0.0 0.0 0.693386773547 0.0 0.0 
0.338677354709 0.661322645291 0.338677354709 0.677354709419 0.645290581162 0.0 0.0 0.709418837675 0.0 0.0 
0.340681362725 0.659318637275 0.340681362725 0.681362725451 0.637274549098 0.0 0.0 0.725450901804 0.0 0.0 
0.342685370741 0.657314629259 0.342685370741 0.685370741483 0.629258517034 0.0 0.0 0.741482965932 0.0 0.0 
0.344689378758 0.655310621242 0.344689378758 0.689378757515 0.62124248497 0.0 0.0 0.75751503006 0.0 0.0 
0.346693386774 0.653306613226 0.346693386774 0.693386773547 0.613226452906 0.0 0.0 0.773547094188 0.0 0.0 
0.34869739479 0.65130260521 0.34869739479 0.697394789579 0.605210420842 0.0 0.0 0.789579158317 0.0 0.0 
0.350701402806 0.649298597194 0.350701402806 0.701402805611 0.597194388778 0.0 0.0 0.805611222445 0.0 0.0 
0.352705410822 0.647294589178 0.352705410822 0.705410821643 0.589178356713 0.0 0.0 0.821643286573 0.0 0.0 
0.354709418838 0.645290581162 0.354709418838 0.709418837675 0.581162324649 0.0 0.0 0.837675350701 0.0 0.0 
0.356713426854 0.643286573146 0.356713426854 0.713426853707 0.573146292585 0.0 0.0 0.85370741483 0.0 0.0 
0.35871743487 0.64128256513 0.35871743487 0.717434869739 0.565130260521 0.0 0.0 0.869739478958 0.0 0.0 
0.360721442886 0.639278557114 0.360721442886 0.721442885772 0.557114228457 0.0 0.0 0.885771543086 0.0 0.0 
0.362725450902 0.637274549098 0.362725450902 0.725450901804 0.549098196393 0.0 0.0 0.901803607214 0.0 0.0 
0.364729458918 0.635270541082 0.364729458918 0.729458917836 0.541082164329 0.0 0.0 0.917835671343 0.0 0.0 
0.366733466934 0.633266533066 0.366733466934 0.733466933868 0.533066132265 0.0 0.0 0.933867735471 0.0 0.0 
0.36873747495 0.63126252505 0.36873747495 0.7374749499 0.5250501002 0.0 0.0 0.949899799599 0.0 0.0 
0.370741482966 0.629258517034 0.370741482966 0.741482965932 0.517034068136 0.0 0.0 0.965931863727 0.0 0.0 
0.372745490982 0.627254509018 0.372745490982 0.745490981964 0.509018036072 0.0 0.0 0.981963927856 0.0 0.0 
0.374749498998 0.625250501002 0.374749498998 0.749498997996 0.501002004008 0.0 0.0 0.997995991984 0.0 0.0 
0.376753507014 0.623246492986 0.376753507014 0.753507014028 0.492985971944 0.0 0.0 0.985971943888 0.0 0.0 
0.37875751503 0.62124248497 0.37875751503 0.75751503006 0.48496993988 0.0 0.0 0.96993987976 0.0 0.0 
0.380761523046 0.619238476954 0.380761523046 0.761523046092 0.476953907816 0.0 0.0 0.953907815631 0.0 0.0 
0.382765531062 0.617234468938 0.382765531062 0.765531062124 0.468937875752 0.0 0.0 0.937875751503 0.0 0.0 
0.384769539078 0.615230460922 0.384769539078 0.769539078156 0.460921843687 0.0 0.0 0.921843687375 0.0 0.0 
0.386773547094 0.613226452906 0.386773547094 0.773547094188 0.452905811623 0.0 0.0 0.905811623246 0.0 0.0 
0.38877755511 0.61122244489 0.38877755511 0.77755511022 0.444889779559 0.0 0.0 0.889779559118 0.0 0.0 
0.390781563126 0.609218436874 0.390781563126 0.781563126253 0.436873747495 0.0 0.0 0.87374749499 0.0 0.0 
0.392785571142 0.607214428858 0.392785571142 0.785571142285 0.428857715431 0.0 0.0 0.857715430862 0.0 0.0 
0.394789579158 0.605210420842 0.394789579158 0.789579158317 0.420841683367 0.0 0.0 0.841683366733 0.0 0.0 
0.396793587174 0.603206412826 0.396793587174 0.793587174349 0.412825651303 0.0 0.0 0.825651302605 0.0 0.0 
0.39879759519 0.60120240481 0.39879759519 0.797595190381 0.404809619238 0.0 0.0 0.809619238477 0.0 0.0 
0.400801603206 0.599198396794 0.400801603206 0.801603206413 0.396793587174 0.0 0.0 0.793587174349 0.0 0.0 
0.402805611222 0.597194388778 0.402805611222 0.805611222445 0.38877755511 0.0 0.0 0.77755511022 0.0 0.0 
0.404809619238 0.595190380762 0.404809619238 0.809619238477 0.380761523046 0.0 0.0 0.761523046092 0.0 0.0 
0.406813627255 0.593186372745 0.406813627255 0.813627254509 0.372745490982 0.0 0.0 0.745490981964 0.0 0.0 
0.408817635271 0.591182364729 0.408817635271 0.817635270541 0.364729458918 0.0 0.0 0.729458917836 0.0 0.0 
0.410821643287 0.589178356713 0.410821643287 0.821643286573 0.356713426854 0.0 0.0 0.713426853707 0.0 0.0 
0.412825651303 0.587174348697 0.412825651303 0.825651302605 0.34869739479 0.0 0.0 0.697394789579 0.0 0.0 
0.414829659319 0.585170340681 0.414829659319 0.829659318637 0.340681362725 0.0 0.0 0.681362725451 0.0 0.0 
0.416833667335 0.583166332665 0.416833667335 0.833667334669 0.332665330661 0.0 0.0 0.665330661323 0.0 0.0 
0.418837675351 0.581162324649 0.418837675351 0.837675350701 0.324649298597 0.0 0.0 0.649298597194 0.0 0.0 
0.420841683367 0.579158316633 0.420841683367 0.841683366733 0.316633266533 0.0 0.0 0.633266533066 0.0 0.0 
0.422845691383 0.577154308617 0.422845691383 0.845691382766 0.308617234469 0.0 0.0 0.617234468938 0.0 0.0 
0.424849699399 0.575150300601 0.424849699399 0.849699398798 0.300601202405 0.0 0.0 0.60120240481 0.0 0.0 
0.426853707415 0.573146292585 0.426853707415 0.85370741483 0.292585170341 0.0 0.0 0.585170340681 0.0 0.0 
0.428857715431 0.571142284569 0.428857715431 0.857715430862 0.284569138277 0.0 0.0 0.569138276553 0.0 0.0 
0.430861723447 0.569138276553 0.430861723447 0.861723446894 0.276553106212 0.0 0.0 0.553106212425 0.0 0.0 
0.432865731463 0.567134268537 0.432865731463 0.865731462926 0.268537074148 0.0 0.0 0.537074148297 0.0 0.0 
0.434869739479 0.565130260521 0.434869739479 0.869739478958 0.260521042084 0.0 0.0 0.521042084168 0.0 0.0 
0.436873747495 0.563126252505 0.436873747495 0.87374749499 0.25250501002 0.0 0.0 0.50501002004 0.0 0.0 
0.438877755511 0.561122244489 0.438877755511 0.877755511022 0.244488977956 0.0 0.0 0.488977955912 0.0 0.0 
0.440881763527 0.559118236473 0.440881763527 0.881763527054 0.236472945892 0.0 0.0 0.472945891784 0.0 0.0 
0.442885771543 0.557114228457 0.442885771543 0.885771543086 0.228456913828 0.0 0.0 0.456913827655 0.0 0.0 
0.444889779559 0.555110220441 0.444889779559 0.889779559118 0.220440881764 0.0 0.0 0.440881763527 0.0 0.0 
0.446893787575 0.553106212425 0.446893787575 0.89378757515 0.212424849699 0.0 0.0 0.424849699399 0.0 0.0 
0.448897795591 0.551102204409 0.448897795591 0.897795591182 0.204408817635 0.0 0.0 0.408817635271 0.0 0.0 
0.450901803607 0.549098196393 0.450901803607 0.901803607214 0.196392785571 0.0 0.0 0.392785571142 0.0 0.0 
0.452905811623 0.547094188377 0.452905811623 0.905811623246 0.188376753507 0.0 0.0 0.376753507014 0.0 0.0 
0.454909819639 0.545090180361 0.454909819639 0.909819639279 0.180360721443 0.0 0.0 0.360721442886 0.0 0.0 
0.456913827655 0.543086172345 0.456913827655 0.913827655311 0.172344689379 0.0 0.0 0.344689378758 0.0 0.0 
0.458917835671 0.541082164329 0.458917835671 0.917835671343 0.164328657315 0.0 0.0 0.328657314629 0.0 0.0 
0.460921843687 0.539078156313 0.460921843687 0.921843687375 0.156312625251 0.0 0.0 0.312625250501 0.0 0.0 
0.462925851703 0.537074148297 0.462925851703 0.925851703407 0.148296593186 0.0 0.0 0.296593186373 0.0 0.0 
0.464929859719 0.535070140281 0.464929859719 0.929859719439 0.140280561122 0.0 0.0 0.280561122244 0.0 0.0 
0.466933867735 0.533066132265 0.466933867735 0.933867735471 0.132264529058 0.0 0.0 0.264529058116 0.0 0.0 
0.468937875752 0.531062124248 0.468937875752 0.937875751503 0.124248496994 0.0 0.0 0.248496993988 0.0 0.0 
0.470941883768 0.529058116232 0.470941883768 0.941883767535 0.11623246493 0.0 0.0 0.23246492986 0.0 0.0 
0.472945891784 0.527054108216 0.472945891784 0.945891783567 0.108216432866 0.0 0.0 0.216432865731 0.0 0.0 
0.4749498998 0.5250501002 0.4749498998 0.949899799599 0.100200400802 0.0 0.0 0.200400801603 0.0 0.0 
0.476953907816 0.523046092184 0.476953907816 0.953907815631 0.0921843687375 0.0 0.0 0.184368737475 0.0 0.0 
0.478957915832 0.521042084168 0.478957915832 0.957915831663 0.0841683366733 0.0 0.0 0.168336673347 0.0 0.0 
0.480961923848 0.519038076152 0.480961923848 0.961923847695 0.0761523046092 0.0 0.0 0.152304609218 0.0 0.0 
0.482965931864 0.517034068136 0.482965931864 0.965931863727 0.0681362725451 0.0 0.0 0.13627254509 0.0 0.0 
0.48496993988 0.51503006012 0.48496993988 0.96993987976 0.060120240481 0.0 0.0 0.120240480962 0.0 0.0 
0.486973947896 0.513026052104 0.486973947896 0.973947895792 0.0521042084168 0.0 0.0 0.104208416834 0.0 0.0 
0.488977955912 0.511022044088 0.488977955912 0.977955911824 0.0440881763527 0.0 0.0 0.0881763527054 0.0 0.0 
0.490981963928 0.509018036072 0.490981963928 0.981963927856 0.0360721442886 0.0 0.0 0.0721442885772 0.0 0.0 
0.492985971944 0.507014028056 0.492985971944 0.985971943888 0.0280561122244 0.0 0.0 0.0561122244489 0.0 0.0 
0.49498997996 0.50501002004 0.49498997996 0.98997995992 0.0200400801603 0.0 0.0 0.0400801603206 0.0 0.0 
0.496993987976 0.503006012024 0.496993987976 0.993987975952 0.0120240480962 0.0 0.0 0.0240480961924 0.0 0.0 
0.498997995992 0.501002004008 0.498997995992 0.997995991984 0.00400801603206 0.0 0.0 0.00801603206413 0.0 0.0 
0.501002004008 0.498997995992 0.501002004008 0.997995991984 0.0 0.00400801603206 0.0 0.0 0.00801603206413 0.0 
0.503006012024 0.496993987976 0.503006012024 0.993987975952 0.0 0.0120240480962 0.0 0.0 0.0240480961924 0.0 
0.50501002004 0.49498997996 0.50501002004 0.98997995992 0.0 0.0200400801603 0.0 0.0 0.0400801603206 0.0 
0.507014028056 0.492985971944 0.507014028056 0.985971943888 0.0 0.0280561122244 0.0 0.0 0.0561122244489 0.0 
0.509018036072 0.490981963928 0.509018036072 0.981963927856 0.0 0.0360721442886 0.0 0.0 0.0721442885772 0.0 
0.511022044088 0.488977955912 0.511022044088 0.977955911824 0.0 0.0440881763527 0.0 0.0 0.0881763527054 0.0 
0.513026052104 0.486973947896 0.513026052104 0.973947895792 0.0 0.0521042084168 0.0 0.0 0.104208416834 0.0 
0.51503006012 0.48496993988 0.51503006012 0.96993987976 0.0 0.060120240481 0.0 0.0 0.120240480962 0.0 
0.517034068136 0.482965931864 0.517034068136 0.965931863727 0.0 0.0681362725451 0.0 0.0 0.13627254509 0.0 
0.519038076152 0.480961923848 0.519038076152 0.961923847695 0.0 0.0761523046092 0.0 0.0 0.152304609218 0.0 
0.521042084168 0.478957915832 0.521042084168 0.957915831663 0.0 0.0841683366733 0.0 0.0 0.168336673347 0.0 
0.523046092184 0.476953907816 0.523046092184 0.953907815631 0.0 0.0921843687375 0.0 0.0 0.184368737475 0.0 
0.5250501002 0.4749498998 0.5250501002 0.949899799599 0.0 0.100200400802 0.0 0.0 0.200400801603 0.0 
0.527054108216 0.472945891784 0.527054108216 0.945891783567 0.0 0.108216432866 0.0 0.0 0.216432865731 0.0 
0.529058116232 0.470941883768 0.529058116232 0.941883767535 0.0 0.11623246493 0.0 0.0 0.23246492986 0.0 
0.531062124248 0.468937875752 0.531062124248 0.937875751503 0.0 0.124248496994 0.0 0.0 0.248496993988 0.0 
0.533066132265 0.466933867735 0.533066132265 0.933867735471 0.0 0.132264529058 0.0 0.0 0.264529058116 0.0 
0.535070140281 0.464929859719 0.535070140281 0.929859719439 0.0 0.140280561122 0.0 0.0 0.280561122244 0.0 
0.537074148297 0.462925851703 0.537074148297 0.925851703407 0.0 0.148296593186 0.0 0.0 0.296593186373 0.0 
0.539078156313 0.460921843687 0.539078156313 0.921843687375 0.0 0.156312625251 0.0 0.0 0.312625250501 0.0 
0.541082164329 0.458917835671 0.541082164329 0.917835671343 0.0 0.164328657315 0.0 0.0 0.328657314629 0.0 
0.543086172345 0.456913827655 0.543086172345 0.913827655311 0.0 0.172344689379 0.0 0.0 0.344689378758 0.0 
0.545090180361 0.454909819639 0.545090180361 0.909819639279 0.0 0.180360721443 0.0 0.0 0.360721442886 0.0 
0.547094188377 0.452905811623 0.547094188377 0.905811623246 0.0 0.188376753507 0.0 0.0 0.376753507014 0.0 
0.549098196393 0.450901803607 0.549098196393 0.901803607214 0.0 0.196392785571 0.0 0.0 0.392785571142 0.0 
0.551102204409 0.448897795591 0.551102204409 0.897795591182 0.0 0.204408817635 0.0 0.0 0.408817635271 0.0 
0.553106212425 0.446893787575 0.553106212425 0.89378757515 0.0 0.212424849699 0.0 0.0 0.424849699399 0.0 
0.555110220441 0.444889779559 0.555110220441 0.889779559118 0.0 0.220440881764 0.0 0.0 0.440881763527 0.0 
0.557114228457 0.442885771543 0.557114228457 0.885771543086 0.0 0.228456913828 0.0 0.0 0.456913827655 0.0 
0.559118236473 0.440881763527 0.559118236473 0.881763527054 0.0 0.236472945892 0.0 0.0 0.472945891784 0.0 
0.561122244489 0.438877755511 0.561122244489 0.877755511022 0.0 0.244488977956 0.0 0.0 0.488977955912 0.0 
0.563126252505 0.436873747495 0.563126252505 0.87374749499 0.0 0.25250501002 0.0 0.0 0.50501002004 0.0 
0.565130260521 0.434869739479 0.565130260521 0.869739478958 0.0 0.260521042084 0.0 0.0 0.521042084168 0.0 
0.567134268537 0.432865731463 0.567134268537 0.865731462926 0.0 0.268537074148 0.0 0.0 0.537074148297 0.0 
0.569138276553 0.430861723447 0.569138276553 0.861723446894 0.0 0.276553106212 0.0 0.0 0.553106212425 0.0 
0.571142284569 0.428857715431 0.571142284569 0.857715430862 0.0 0.284569138277 0.0 0.0 0.569138276553 0.0 
0.573146292585 0.426853707415 0.573146292585 0.85370741483 0.0 0.292585170341 0.0 0.0 0.585170340681 0.0 
0.575150300601 0.424849699399 0.575150300601 0.849699398798 0.0 0.300601202405 0.0 0.0 0.60120240481 0.0 
0.577154308617 0.422845691383 0.577154308617 0.845691382766 0.0 0.308617234469 0.0 0.0 0.617234468938 0.0 
0.579158316633 0.420841683367 0.579158316633 0.841683366733 0.0 0.316633266533 0.0 0.0 0.633266533066 0.0 
0.581162324649 0.418837675351 0.581162324649 0.837675350701 0.0 0.324649298597 0.0 0.0 0.649298597194 0.0 
0.583166332665 0.416833667335 0.583166332665 0.833667334669 0.0 0.332665330661 0.0 0.0 0.665330661323 0.0 
0.585170340681 0.414829659319 0.585170340681 0.829659318637 0.0 0.340681362725 0.0 0.0 0.681362725451 0.0 
0.587174348697 0.412825651303 0.587174348697 0.825651302605 0.0 0.34869739479 0.0 0.0 0.697394789579 0.0 
0.589178356713 0.410821643287 0.589178356713 0.821643286573 0.0 0.356713426854 0.0 0.0 0.713426853707 0.0 
0.591182364729 0.408817635271 0.591182364729 0.817635270541 0.0 0.364729458918 0.0 0.0 0.729458917836 0.0 
0.593186372745 0.406813627255 0.593186372745 0.813627254509 0.0 0.372745490982 0.0 0.0 0.745490981964 0.0 
0.595190380762 0.404809619238 0.595190380762 0.809619238477 0.0 0.380761523046 0.0 0.0 0.761523046092 0.0 
0.597194388778 0.402805611222 0.597194388778 0.805611222445 0.0 0.38877755511 0.0 0.0 0.77755511022 0.0 
0.599198396794 0.400801603206 0.599198396794 0.801603206413 0.0 0.396793587174 0.0 0.0 0.793587174349 0.0 
0.60120240481 0.39879759519 0.60120240481 0.797595190381 0.0 0.404809619238 0.0 0.0 0.809619238477 0.0 
0.603206412826 0.396793587174 0.603206412826 0.793587174349 0.0 0.412825651303 0.0 0.0 0.825651302605 0.0 
0.605210420842 0.394789579158 0.605210420842 0.789579158317 0.0 0.420841683367 0.0 0.0 0.841683366733 0.0 
0.607214428858 0.392785571142 0.607214428858 0.785571142285 0.0 0.428857715431 0.0 0.0 0.857715430862 0.0 
0.609218436874 0.390781563126 0.609218436874 0.781563126253 0.0 0.436873747495 0.0 0.0 0.87374749499 0.0 
0.61122244489 0.38877755511 0.61122244489 0.77755511022 0.0 0.444889779559 0.0 0.0 0.889779559118 0.0 
0.613226452906 0.386773547094 0.613226452906 0.773547094188 0.0 0.452905811623 0.0 0.0 0.905811623246 0.0 
0.615230460922 0.384769539078 0.615230460922 0.769539078156 0.0 0.460921843687 0.0 0.0 0.921843687375 0.0 
0.617234468938 0.382765531062 0.617234468938 0.765531062124 0.0 0.468937875752 0.0 0.0 0.937875751503 0.0 
0.619238476954 0.380761523046 0.619238476954 0.761523046092 0.0 0.476953907816 0.0 0.0 0.953907815631 0.0 
0.62124248497 0.37875751503 0.62124248497 0.75751503006 0.0 0.48496993988 0.0 0.0 0.96993987976 0.0 
0.623246492986 0.376753507014 0.623246492986 0.753507014028 0.0 0.492985971944 0.0 0.0 0.985971943888 0.0 
0.625250501002 0.374749498998 0.625250501002 0.749498997996 0.0 0.501002004008 0.0 0.0 0.997995991984 0.0 
0.627254509018 0.372745490982 0.627254509018 0.745490981964 0.0 0.509018036072 0.0 0.0 0.981963927856 0.0 
0.629258517034 0.370741482966 0.629258517034 0.741482965932 0.0 0.517034068136 0.0 0.0 0.965931863727 0.0 
0.63126252505 0.36873747495 0.63126252505 0.7374749499 0.0 0.5250501002 0.0 0.0 0.949899799599 0.0 
0.633266533066 0.366733466934 0.633266533066 0.733466933868 0.0 0.533066132265 0.0 0.0 0.933867735471 0.0 
0.635270541082 0.364729458918 0.635270541082 0.729458917836 0.0 0.541082164329 0.0 0.0 0.917835671343 0.0 
0.637274549098 0.362725450902 0.637274549098 0.725450901804 0.0 0.549098196393 0.0 0.0 0.901803607214 0.0 
0.639278557114 0.360721442886 0.639278557114 0.721442885772 0.0 0.557114228457 0.0 0.0 0.885771543086 0.0 
0.64128256513 0.35871743487 0.64128256513 0.717434869739 0.0 0.565130260521 0.0 0.0 0.869739478958 0.0 
0.643286573146 0.356713426854 0.643286573146 0.713426853707 0.0 0.573146292585 0.0 0.0 0.85370741483 0.0 
0.645290581162 0.354709418838 0.645290581162 0.709418837675 0.0 0.581162324649 0.0 0.0 0.837675350701 0.0 
0.647294589178 0.352705410822 0.647294589178 0.705410821643 0.0 0.589178356713 0.0 0.0 0.821643286573 0.0 
0.649298597194 0.350701402806 0.649298597194 0.701402805611 0.0 0.597194388778 0.0 0.0 0.805611222445 0.0 
0.65130260521 0.34869739479 0.65130260521 0.697394789579 0.0 0.605210420842 0.0 0.0 0.789579158317 0.0 
0.653306613226 0.346693386774 0.653306613226 0.693386773547 0.0 0.613226452906 0.0 0.0 0.773547094188 0.0 
0.655310621242 0.344689378758 0.655310621242 0.689378757515 0.0 0.62124248497 0.0 0.0 0.75751503006 0.0 
0.657314629259 0.342685370741 0.657314629259 0.685370741483 0.0 0.629258517034 0.0 0.0 0.741482965932 0.0 
0.659318637275 0.340681362725 0.659318637275 0.681362725451 0.0 0.637274549098 0.0 0.0 0.725450901804 0.0 
0.661322645291 0.338677354709 0.661322645291 0.677354709419 0.0 0.645290581162 0.0 0.0 0.709418837675 0.0 
0.663326653307 0.336673346693 0.663326653307 0.673346693387 0.0 0.653306613226 0.0 0.0 0.693386773547 0.0 
0.665330661323 0.334669338677 0.665330661323 0.669338677355 0.0 0.661322645291 0.0 0.0 0.677354709419 0.0 
0.667334669339 0.332665330661 0.667334669339 0.665330661323 0.0 0.669338677355 0.0 0.0 0.661322645291 0.0 
0.669338677355 0.330661322645 0.669338677355 0.661322645291 0.0 0.677354709419 0.0 0.0 0.645290581162 0.0 
0.671342685371 0.328657314629 0.671342685371 0.657314629259 0.0 0.685370741483 0.0 0.0 0.629258517034 0.0 
0.673346693387 0.326653306613 0.673346693387 0.653306613226 0.0 0.693386773547 0.0 0.0 0.613226452906 0.0 
0.675350701403 0.324649298597 0.675350701403 0.649298597194 0.0 0.701402805611 0.0 0.0 0.597194388778 0.0 
0.677354709419 0.322645290581 0.677354709419 0.645290581162 0.0 0.709418837675 0.0 0.0 0.581162324649 0.0 
0.679358717435 0.320641282565 0.679358717435 0.64128256513 0.0 0.717434869739 0.0 0.0 0.565130260521 0.0 
0.681362725451 0.318637274549 0.681362725451 0.637274549098 0.0 0.725450901804 0.0 0.0 0.549098196393 0.0 
0.683366733467 0.316633266533 0.683366733467 0.633266533066 0.0 0.733466933868 0.0 0.0 0.533066132265 0.0 
0.685370741483 0.314629258517 0.685370741483 0.629258517034 0.0 0.741482965932 0.0 0.0 0.517034068136 0.0 
0.687374749499 0.312625250501 0.687374749499 0.625250501002 0.0 0.749498997996 0.0 0.0 0.501002004008 0.0 
0.689378757515 0.310621242485 0.689378757515 0.62124248497 0.0 0.75751503006 0.0 0.0 0.48496993988 0.0 
0.691382765531 0.308617234469 0.691382765531 0.617234468938 0.0 0.765531062124 0.0 0.0 0.468937875752 0.0 
0.693386773547 0.306613226453 0.693386773547 0.613226452906 0.0 0.773547094188 0.0 0.0 0.452905811623 0.0 
0.695390781563 0.304609218437 0.695390781563 0.609218436874 0.0 0.781563126253 0.0 0.0 0.436873747495 0.0 
0.697394789579 0.302605210421 0.697394789579 0.605210420842 0.0 0.789579158317 0.0 0.0 0.420841683367 0.0 
0.699398797595 0.300601202405 0.699398797595 0.60120240481 0.0 0.797595190381 0.0 0.0 0.404809619238 0.0 
0.701402805611 0.298597194389 0.701402805611 0.597194388778 0.0 0.805611222445 0.0 0.0 0.38877755511 0.0 
0.703406813627 0.296593186373 0.703406813627 0.593186372745 0.0 0.813627254509 0.0 0.0 0.372745490982 0.0 
0.705410821643 0.294589178357 0.705410821643 0.589178356713 0.0 0.821643286573 0.0 0.0 0.356713426854 0.0 
0.707414829659 0.292585170341 0.707414829659 0.585170340681 0.0 0.829659318637 0.0 0.0 0.340681362725 0.0 
0.709418837675 0.290581162325 0.709418837675 0.581162324649 0.0 0.837675350701 0.0 0.0 0.324649298597 0.0 
0.711422845691 0.288577154309 0.711422845691 0.577154308617 0.0 0.845691382766 0.0 0.0 0.308617234469 0.0 
0.713426853707 0.286573146293 0.713426853707 0.573146292585 0.0 0.85370741483 0.0 0.0 0.292585170341 0.0 
0.715430861723 0.284569138277 0.715430861723 0.569138276553 0.0 0.861723446894 0.0 0.0 0.276553106212 0.0 
0.717434869739 0.282565130261 0.717434869739 0.565130260521 0.0 0.869739478958 0.0 0.0 0.260521042084 0.0 
0.719438877756 0.280561122244 0.719438877756 0.561122244489 0.0 0.877755511022 0.0 0.0 0.244488977956 0.0 
0.721442885772 0.278557114228 0.721442885772 0.557114228457 0.0 0.885771543086 0.0 0.0 0.228456913828 0.0 
0.723446893788 0.276553106212 0.723446893788 0.553106212425 0.0 0.89378757515 0.0 0.0 0.212424849699 0.0 
0.725450901804 0.274549098196 0.725450901804 0.549098196393 0.0 0.901803607214 0.0 0.0 0.196392785571 0.0 
0.72745490982 0.27254509018 0.72745490982 0.545090180361 0.0 0.909819639279 0.0 0.0 0.180360721443 0.0 
0.729458917836 0.270541082164 0.729458917836 0.541082164329 0.0 0.917835671343 0.0 0.0 0.164328657315 0.0 
0.731462925852 0.268537074148 0.731462925852 0.537074148297 0.0 0.925851703407 0.0 0.0 0.148296593186 0.0 
0.733466933868 0.266533066132 0.733466933868 0.533066132265 0.0 0.933867735471 0.0 0.0 0.132264529058 0.0 
0.735470941884 0.264529058116 0.735470941884 0.529058116232 0.0 0.941883767535 0.0 0.0 0.11623246493 0.0 
0.7374749499 0.2625250501 0.7374749499 0.5250501002 0.0 0.949899799599 0.0 0.0 0.100200400802 0.0 
0.739478957916 0.260521042084 0.739478957916 0.521042084168 0.0 0.957915831663 0.0 0.0 0.0841683366733 0.0 
0.741482965932 0.258517034068 0.741482965932 0.517034068136 0.0 0.965931863727 0.0 0.0 0.0681362725451 0.0 
0.743486973948 0.256513026052 0.743486973948 0.513026052104 0.0 0.973947895792 0.0 0.0 0.0521042084168 0.0 
0.745490981964 0.254509018036 0.745490981964 0.509018036072 0.0 0.981963927856 0.0 0.0 0.0360721442886 0.0 
0.74749498998 0.25250501002 0.74749498998 0.50501002004 0.0 0.98997995992 0.0 0.0 0.0200400801603 0.0 
0.749498997996 0.250501002004 0.749498997996 0.501002004008 0.0 0.997995991984 0.0 0.0 0.00400801603206 0.0 
0.751503006012 0.248496993988 0.751503006012 0.496993987976 0.0 0.993987975952 0.0 0.0 0.0 0.0120240480962 
0.753507014028 0.246492985972 0.753507014028 0.492985971944 0.0 0.985971943888 0.0 0.0 0.0 0.0280561122244 
0.755511022044 0.244488977956 0.755511022044 0.488977955912 0.0 0.977955911824 0.0 0.0 0.0 0.0440881763527 
0.75751503006 0.24248496994 0.75751503006 0.48496993988 0.0 0.96993987976 0.0 0.0 0.0 0.060120240481 
0.759519038076 0.240480961924 0.759519038076 0.480961923848 0.0 0.961923847695 0.0 0.0 0.0 0.0761523046092 
0.761523046092 0.238476953908 0.761523046092 0.476953907816 0.0 0.953907815631 0.0 0.0 0.0 0.0921843687375 
0.763527054108 0.236472945892 0.763527054108 0.472945891784 0.0 0.945891783567 0.0 0.0 0.0 0.108216432866 
0.765531062124 0.234468937876 0.765531062124 0.468937875752 0.0 0.937875751503 0.0 0.0 0.0 0.124248496994 
0.76753507014 0.23246492986 0.76753507014 0.464929859719 0.0 0.929859719439 0.0 0.0 0.0 0.140280561122 
0.769539078156 0.230460921844 0.769539078156 0.460921843687 0.0 0.921843687375 0.0 0.0 0.0 0.156312625251 
0.771543086172 0.228456913828 0.771543086172 0.456913827655 0.0 0.913827655311 0.0 0.0 0.0 0.172344689379 
0.773547094188 0.226452905812 0.773547094188 0.452905811623 0.0 0.905811623246 0.0 0.0 0.0 0.188376753507 
0.775551102204 0.224448897796 0.775551102204 0.448897795591 0.0 0.897795591182 0.0 0.0 0.0 0.204408817635 
0.77755511022 0.22244488978 0.77755511022 0.444889779559 0.0 0.889779559118 0.0 0.0 0.0 0.220440881764 
0.779559118236 0.220440881764 0.779559118236 0.440881763527 0.0 0.881763527054 0.0 0.0 0.0 0.236472945892 
0.781563126253 0.218436873747 0.781563126253 0.436873747495 0.0 0.87374749499 0.0 0.0 0.0 0.25250501002 
0.783567134269 0.216432865731 0.783567134269 0.432865731463 0.0 0.865731462926 0.0 0.0 0.0 0.268537074148 
0.785571142285 0.214428857715 0.785571142285 0.428857715431 0.0 0.857715430862 0.0 0.0 0.0 0.284569138277 
0.787575150301 0.212424849699 0.787575150301 0.424849699399 0.0 0.849699398798 0.0 0.0 0.0 0.300601202405 
0.789579158317 0.210420841683 0.789579158317 0.420841683367 0.0 0.841683366733 0.0 0.0 0.0 0.316633266533 
0.791583166333 0.208416833667 0.791583166333 0.416833667335 0.0 0.833667334669 0.0 0.0 0.0 0.332665330661 
0.793587174349 0.206412825651 0.793587174349 0.412825651303 0.0 0.825651302605 0.0 0.0 0.0 0.34869739479 
0.795591182365 0.204408817635 0.795591182365 0.408817635271 0.0 0.817635270541 0.0 0.0 0.0 0.364729458918 
0.797595190381 0.202404809619 0.797595190381 0.404809619238 0.0 0.809619238477 0.0 0.0 0.0 0.380761523046 
0.799599198397 0.200400801603 0.799599198397 0.400801603206 0.0 0.801603206413 0.0 0.0 0.0 0.396793587174 
0.801603206413 0.198396793587 0.801603206413 0.396793587174 0.0 0.793587174349 0.0 0.0 0.0 0.412825651303 
0.803607214429 0.196392785571 0.803607214429 0.392785571142 0.0 0.785571142285 0.0 0.0 0.0 0.428857715431 
0.805611222445 0.194388777555 0.805611222445 0.38877755511 0.0 0.77755511022 0.0 0.0 0.0 0.444889779559 
0.807615230461 0.192384769539 0.807615230461 0.384769539078 0.0 0.769539078156 0.0 0.0 0.0 0.460921843687 
0.809619238477 0.190380761523 0.809619238477 0.380761523046 0.0 0.761523046092 0.0 0.0 0.0 0.476953907816 
0.811623246493 0.188376753507 0.811623246493 0.376753507014 0.0 0.753507014028 0.0 0.0 0.0 0.492985971944 
0.813627254509 0.186372745491 0.813627254509 0.372745490982 0.0 0.745490981964 0.0 0.0 0.0 0.509018036072 
0.815631262525 0.184368737475 0.815631262525 0.36873747495 0.0 0.7374749499 0.0 0.0 0.0 0.5250501002 
0.817635270541 0.182364729459 0.817635270541 0.364729458918 0.0 0.729458917836 0.0 0.0 0.0 0.541082164329 
0.819639278557 0.180360721443 0.819639278557 0.360721442886 0.0 0.721442885772 0.0 0.0 0.0 0.557114228457 
0.821643286573 0.178356713427 0.821643286573 0.356713426854 0.0 0.713426853707 0.0 0.0 0.0 0.573146292585 
0.823647294589 0.176352705411 0.823647294589 0.352705410822 0.0 0.705410821643 0.0 0.0 0.0 0.589178356713 
0.825651302605 0.174348697395 0.825651302605 0.34869739479 0.0 0.697394789579 0.0 0.0 0.0 0.605210420842 
0.827655310621 0.172344689379 0.827655310621 0.344689378758 0.0 0.689378757515 0.0 0.0 0.0 0.62124248497 
0.829659318637 0.170340681363 0.829659318637 0.340681362725 0.0 0.681362725451 0.0 0.0 0.0 0.637274549098 
0.831663326653 0.168336673347 0.831663326653 0.336673346693 0.0 0.673346693387 0.0 0.0 0.0 0.653306613226 
0.833667334669 0.166332665331 0.833667334669 0.332665330661 0.0 0.665330661323 0.0 0.0 0.0 0.669338677355 
0.835671342685 0.164328657315 0.835671342685 0.328657314629 0.0 0.657314629259 0.0 0.0 0.0 0.685370741483 
0.837675350701 0.162324649299 0.837675350701 0.324649298597 0.0 0.649298597194 0.0 0.0 0.0 0.701402805611 
0.839679358717 0.160320641283 0.839679358717 0.320641282565 0.0 0.64128256513 0.0 0.0 0.0 0.717434869739 
0.841683366733 0.158316633267 0.841683366733 0.316633266533 0.0 0.633266533066 0.0 0.0 0.0 0.733466933868 
0.843687374749 0.156312625251 0.843687374749 0.312625250501 0.0 0.625250501002 0.0 0.0 0.0 0.749498997996 
0.845691382766 0.154308617234 0.845691382766 0.308617234469 0.0 0.617234468938 0.0 0.0 0.0 0.765531062124 
0.847695390782 0.152304609218 0.847695390782 0.304609218437 0.0 0.609218436874 0.0 0.0 0.0 0.781563126253 
0.849699398798 0.150300601202 0.849699398798 0.300601202405 0.0 0.60120240481 0.0 0.0 0.0 0.797595190381 
0.851703406814 0.148296593186 0.851703406814 0.296593186373 0.0 0.593186372745 0.0 0.0 0.0 0.813627254509 
0.85370741483 0.14629258517 0.85370741483 0.292585170341 0.0 0.585170340681 0.0 0.0 0.0 0.829659318637 
0.855711422846 0.144288577154 0.855711422846 0.288577154309 0.0 0.577154308617 0.0 0.0 0.0 0.845691382766 
0.857715430862 0.142284569138 0.857715430862 0.284569138277 0.0 0.569138276553 0.0 0.0 0.0 0.861723446894 
0.859719438878 0.140280561122 0.859719438878 0.280561122244 0.0 0.561122244489 0.0 0.0 0.0 0.877755511022 
0.861723446894 0.138276553106 0.861723446894 0.276553106212 0.0 0.553106212425 0.0 0.0 0.0 0.89378757515 
0.86372745491 0.13627254509 0.86372745491 0.27254509018 0.0 0.545090180361 0.0 0.0 0.0 0.909819639279 
0.865731462926 0.134268537074 0.865731462926 0.268537074148 0.0 0.537074148297 0.0 0.0 0.0 0.925851703407 
0.867735470942 0.132264529058 0.867735470942 0.264529058116 0.0 0.529058116232 0.0 0.0 0.0 0.941883767535 
0.869739478958 0.130260521042 0.869739478958 0.260521042084 0.0 0.521042084168 0.0 0.0 0.0 0.957915831663 
0.871743486974 0.128256513026 0.871743486974 0.256513026052 0.0 0.513026052104 0.0 0.0 0.0 0.973947895792 
0.87374749499 0.12625250501 0.87374749499 0.25250501002 0.0 0.50501002004 0.0 0.0 0.0 0.98997995992 
0.875751503006 0.124248496994 0.875751503006 0.248496993988 0.0 0.496993987976 0.0 0.0 0.0 0.993987975952 
0.877755511022 0.122244488978 0.877755511022 0.244488977956 0.0 0.488977955912 0.0 0.0 0.0 0.977955911824 
0.879759519038 0.120240480962 0.879759519038 0.240480961924 0.0 0.480961923848 0.0 0.0 0.0 0.961923847695 
0.881763527054 0.118236472946 0.881763527054 0.236472945892 0.0 0.472945891784 0.0 0.0 0.0 0.945891783567 
0.88376753507 0.11623246493 0.88376753507 0.23246492986 0.0 0.464929859719 0.0 0.0 0.0 0.929859719439 
0.885771543086 0.114228456914 0.885771543086 0.228456913828 0.0 0.456913827655 0.0 0.0 0.0 0.913827655311 
0.887775551102 0.112224448898 0.887775551102 0.224448897796 0.0 0.448897795591 0.0 0.0 0.0 0.897795591182 
0.889779559118 0.110220440882 0.889779559118 0.220440881764 0.0 0.440881763527 0.0 0.0 0.0 0.881763527054 
0.891783567134 0.108216432866 0.891783567134 0.216432865731 0.0 0.432865731463 0.0 0.0 0.0 0.865731462926 
0.89378757515 0.10621242485 0.89378757515 0.212424849699 0.0 0.424849699399 0.0 0.0 0.0 0.849699398798 
0.895791583166 0.104208416834 0.895791583166 0.208416833667 0.0 0.416833667335 0.0 0.0 0.0 0.833667334669 
0.897795591182 0.102204408818 0.897795591182 0.204408817635 0.0 0.408817635271 0.0 0.0 0.0 0.817635270541 
0.899799599198 0.100200400802 0.899799599198 0.200400801603 0.0 0.400801603206 0.0 0.0 0.0 0.801603206413 
0.901803607214 0.0981963927856 0.901803607214 0.196392785571 0.0 0.392785571142 0.0 0.0 0.0 0.785571142285 
0.90380761523 0.0961923847695 0.90380761523 0.192384769539 0.0 0.384769539078 0.0 0.0 0.0 0.769539078156 
0.905811623246 0.0941883767535 0.905811623246 0.188376753507 0.0 0.376753507014 0.0 0.0 0.0 0.753507014028 
0.907815631263 0.0921843687375 0.907815631263 0.184368737475 0.0 0.36873747495 0.0 0.0 0.0 0.7374749499 
0.909819639279 0.0901803607214 0.909819639279 0.180360721443 0.0 0.360721442886 0.0 0.0 0.0 0.721442885772 
0.911823647295 0.0881763527054 0.911823647295 0.176352705411 0.0 0.352705410822 0.0 0.0 0.0 0.705410821643 
0.913827655311 0.0861723446894 0.913827655311 0.172344689379 0.0 0.344689378758 0.0 0.0 0.0 0.689378757515 
0.915831663327 0.0841683366733 0.915831663327 0.168336673347 0.0 0.336673346693 0.0 0.0 0.0 0.673346693387 
0.917835671343 0.0821643286573 0.917835671343 0.164328657315 0.0 0.328657314629 0.0 0.0 0.0 0.657314629259 
0.919839679359 0.0801603206413 0.919839679359 0.160320641283 0.0 0.320641282565 0.0 0.0 0.0 0.64128256513 
0.921843687375 0.0781563126253 0.921843687375 0.156312625251 0.0 0.312625250501 0.0 0.0 0.0 0.625250501002 
0.923847695391 0.0761523046092 0.923847695391 0.152304609218 0.0 0.304609218437 0.0 0.0 0.0 0.609218436874 
0.925851703407 0.0741482965932 0.925851703407 0.148296593186 0.0 0.296593186373 0.0 0.0 0.0 0.593186372745 
0.927855711423 0.0721442885772 0.927855711423 0.144288577154 0.0 0.288577154309 0.0 0.0 0.0 0.577154308617 
0.929859719439 0.0701402805611 0.929859719439 0.140280561122 0.0 0.280561122244 0.0 0.0 0.0 0.561122244489 
0.931863727455 0.0681362725451 0.931863727455 0.13627254509 0.0 0.27254509018 0.0 0.0 0.0 0.545090180361 
0.933867735471 0.0661322645291 0.933867735471 0.132264529058 0.0 0.264529058116 0.0 0.0 0.0 0.529058116232 
0.935871743487 0.064128256513 0.935871743487 0.128256513026 0.0 0.256513026052 0.0 0.0 0.0 0.513026052104 
0.937875751503 0.062124248497 0.937875751503 0.124248496994 0.0 0.248496993988 0.0 0.0 0.0 0.496993987976 
0.939879759519 0.060120240481 0.939879759519 0.120240480962 0.0 0.240480961924 0.0 0.0 0.0 0.480961923848 
0.941883767535 0.0581162324649 0.941883767535 0.11623246493 0.0 0.23246492986 0.0 0.0 0.0 0.464929859719 
0.943887775551 0.0561122244489 0.943887775551 0.112224448898 0.0 0.224448897796 0.0 0.0 0.0 0.448897795591 
0.945891783567 0.0541082164329 0.945891783567 0.108216432866 0.0 0.216432865731 0.0 0.0 0.0 0.432865731463 
0.947895791583 0.0521042084168 0.947895791583 0.104208416834 0.0 0.208416833667 0.0 0.0 0.0 0.416833667335 
0.949899799599 0.0501002004008 0.949899799599 0.100200400802 0.0 0.200400801603 0.0 0.0 0.0 0.400801603206 
0.951903807615 0.0480961923848 0.951903807615 0.0961923847695 0.0 0.192384769539 0.0 0.0 0.0 0.384769539078 
0.953907815631 0.0460921843687 0.953907815631 0.0921843687375 0.0 0.184368737475 0.0 0.0 0.0 0.36873747495 
0.955911823647 0.0440881763527 0.955911823647 0.0881763527054 0.0 0.176352705411 0.0 0.0 0.0 0.352705410822 
0.957915831663 0.0420841683367 0.957915831663 0.0841683366733 0.0 0.168336673347 0.0 0.0 0.0 0.336673346693 
0.959919839679 0.0400801603206 0.959919839679 0.0801603206413 0.0 0.160320641283 0.0 0.0 0.0 0.320641282565 
0.961923847695 0.0380761523046 0.961923847695 0.0761523046092 0.0 0.152304609218 0.0 0.0 0.0 0.304609218437 
0.963927855711 0.0360721442886 0.963927855711 0.0721442885772 0.0 0.144288577154 0.0 0.0 0.0 0.288577154309 
0.965931863727 0.0340681362725 0.965931863727 0.0681362725451 0.0 0.13627254509 0.0 0.0 0.0 0.27254509018 
0.967935871743 0.0320641282565 0.967935871743 0.064128256513 0.0 0.128256513026 0.0 0.0 0.0 0.256513026052 
0.96993987976 0.0300601202405 0.96993987976 0.060120240481 0.0 0.120240480962 0.0 0.0 0.0 0.240480961924 
0.971943887776 0.0280561122244 0.971943887776 0.0561122244489 0.0 0.112224448898 0.0 0.0 0.0 0.224448897796 
0.973947895792 0.0260521042084 0.973947895792 0.0521042084168 0.0 0.104208416834 0.0 0.0 0.0 0.208416833667 
0.975951903808 0.0240480961924 0.975951903808 0.0480961923848 0.0 0.0961923847695 0.0 0.0 0.0 0.192384769539 
0.977955911824 0.0220440881764 0.977955911824 0.0440881763527 0.0 0.0881763527054 0.0 0.0 0.0 0.176352705411 
0.97995991984 0.0200400801603 0.97995991984 0.0400801603206 0.0 0.0801603206413 0.0 0.0 0.0 0.160320641283 
0.981963927856 0.0180360721443 0.981963927856 0.0360721442886 0.0 0.0721442885772 0.0 0.0 0.0 0.144288577154 
0.983967935872 0.0160320641283 0.983967935872 0.0320641282565 0.0 0.064128256513 0.0 0.0 0.0 0.128256513026 
0.985971943888 0.0140280561122 0.985971943888 0.0280561122244 0.0 0.0561122244489 0.0 0.0 0.0 0.112224448898 
0.987975951904 0.0120240480962 0.987975951904 0.0240480961924 0.0 0.0480961923848 0.0 0.0 0.0 0.0961923847695 
0.98997995992 0.0100200400802 0.98997995992 0.0200400801603 0.0 0.0400801603206 0.0 0.0 0.0 0.0801603206413 
0.991983967936 0.00801603206413 0.991983967936 0.0160320641283 0.0 0.0320641282565 0.0 0.0 0.0 0.064128256513 
0.993987975952 0.0060120240481 0.993987975952 0.0120240480962 0.0 0.0240480961924 0.0 0.0 0.0 0.0480961923848 
0.995991983968 0.00400801603206 0.995991983968 0.00801603206413 0.0 0.0160320641283 0.0 0.0 0.0 0.0320641282565 
0.997995991984 0.00200400801603 0.997995991984 0.00400801603206 0.0 0.00801603206413 0.0 0.0 0.0 0.0160320641283 
1.0 0.0 1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 

